Hard - X-rays selected Active Galactic Nuclei. I. A radio view at high-frequencies

A thorough study of radio emission in Active Galactic Nuclei (AGN) is of fundamental importance to understand the physical mechanisms responsible for the emission and the interplay between accretion and ejection processes. High frequency radio observations can target the nuclear contribution of smaller emitting regions and are less affected by absorption. We present JVLA 22 and 45 GHz observations of 16 nearby (0.003$\le$z$\le$0.3) hard - X-rays selected AGN at the (sub)-kpc scale with tens uJy beam$^{-1}$ sensitivity. We detected 15/16 sources, with flux densities ranging from hundreds uJy beam$^{-1}$ to tens Jy (specific luminosities from $\sim$10$^{20}$ to $\sim$10$^{25}\,W\,Hz^{-1}$ at 22 GHz). All detected sources host a compact core, with 8 being core-dominated at either frequencies, the others exhibiting also extended structures. Spectral indices range from steep to flat/inverted. We interpret this evidence as either due to a core+jet system (6/15), a core accompanied by surrounding star formation (1/15), to a jet oriented close to the line of sight (3/15), to emission from a corona or the base of a jet (1/15), although there might be degeneracies between different processes. Four sources require more data to shed light on their nature. We conclude that, at these frequencies, extended, optically-thin components are present together with the flat-spectrum core. The ${L_R}/{L_X}\sim10^{-5}$ relation is roughly followed, indicating a possible contribution to radio emission from a hot corona. A weakly significant correlation between radio core (22 and 45 GHz) and X-rays luminosities is discussed in the light of an accretion-ejection framework.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
